Thermoelectric properties of high-entropy wolframite oxide: (CoCuNiFeZn)$_{1-x}$Ga$_x$WO$_4$

In this report, the synthesis of high-entropy wolframite oxide (CoCuNiFeZn)$_{1-x}$Ga$_x$WO$_4$ through standard solid-state route followed by spark plasma sintering (SPS) and their structural, microstructural, and thermoelectric properties are investigated. X-ray diffraction pattern followed by pattern matching refinement shows monoclinic structure with volume of the unit cell decreasing with increasing Ga content. The optical band gap for these oxides shows a cocktail effect in high entropy configuration. The Seebeck coefficient indicates electrons as dominating charge carriers with a non-degenerate behavior. The electrical resistivity decreases with increasing temperature depicting a semiconducting nature. Thermal conductivity in high-entropy samples ($\kappa\sim$2.1 W/mK @ 300\,K) is significantly lower as compared to MgWO$_4$ ($\kappa\sim$11.5 W/mK @ 300\,K), which can be explained by the strong phonon scattering due to large lattice disorder in high entropy configuration. The thermoelectric figure of merit zT increases with Ga doping via modifying all three thermoelectric parameters positively.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - references.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


